Milky Way Cepheid Standards for Measuring Cosmic Distances and Application to Gaia DR2: Implications for the Hubble Constant

We present HST photometry of a selected sample of 50 long-period, low-extinction Milky Way Cepheids measured on the same WFC3 F555W, F814W, and F160W-band photometric system as extragalactic Cepheids in SN Ia hosts. These bright Cepheids were observed with the WFC3 spatial scanning mode in the optical and near-infrared to mitigate saturation and reduce pixel-to-pixel calibration errors to reach a mean photometric error of 5 millimags per observation. We use the new Gaia DR2 parallaxes and HST photometry to simultaneously constrain the cosmic distance scale and to measure the DR2 parallax zeropoint offset appropriate for Cepheids. We find a value for the zeropoint offset of -46 +/- 13 muas or +/- 6 muas for a fixed distance scale, higher than found from quasars, as expected, for these brighter and redder sources. The precision of the distance scale from DR2 has been reduced by a factor of 2.5 due to the need to independently determine the parallax offset. The best fit distance scale is 1.006 +/- 0.033, relative to the scale from Riess et al 2016 with H0=73.24 km/s/Mpc used to predict the parallaxes photometrically, and is inconsistent with the scale needed to match the Planck 2016 CMB data combined with LCDM at the 2.9 sigma confidence level (99.6%). At 96.5% confidence we find that the formal DR2 errors may be underestimated as indicated. We identify additional error associated with the use of augmented Cepheid samples utilizing ground-based photometry and discuss their likely origins. Including the DR2 parallaxes with all prior distance ladder data raises the current tension between the late and early Universe route to the Hubble constant to 3.8 sigma (99.99 %). With the final expected precision from Gaia, the sample of 50 Cepheids with HST photometry will limit to 0.5% the contribution of the first rung of the distance ladder to the uncertainty in the Hubble constant.

==> dump.txt <==
input_position	l	b	parallax	phot_g_mean_mag	parallax_error	phot_bp_mean_mag	phot_rp_mean_mag	
AQ CAR	285.7727116	-3.304805053	0.286733325	8.591673	0.030155929	9.09906	7.9439564	1.1551036
AQ PUP	246.156145	0.106133432	0.28998915	8.344782	0.034253941	9.308102	7.4387302	1.8693718
CD CYG	71.06915595	1.42976936	0.380757517	8.637457	0.033244288	9.420472	7.68954	1.730932
DD CAS	116.8052986	0.48886276	0.220968572	9.407856	0.02941297	10.073973	8.634184	1.439789
HW CAR	287.6744265	-2.256510763	0.328374725	8.86865	0.029099085	9.452606	8.162285	1.290321
KN CEN	307.7614423	-2.111019246	0.189543163	9.275547	0.035583025	10.274632	8.242623	2.032009
RY SCO	356.4892451	-3.419674879	0.797523764	7.4252825	0.100250788	8.466099	6.4712324	1.9948666
S VUL	63.44538865	0.829833569	0.30499981	8.053449	0.040638437	9.219789	7.0184216	2.2013674
SS CMA	239.2338731	-4.198963769	0.201214874	9.520821	0.029159926	10.351883	8.67784	1.674043
SY AUR	164.7480682	2.138162588	0.313262558	8.71054	0.052080072	9.288551	7.938281	1.35027
SZ CYG	84.44578342	3.97643732	0.361573339	9.01147	0.026155997	9.888267	8.025879	1.862388
VX PER	132.8016984	-2.957147275	0.32982713	8.858364	0.030805725	9.508053	8.001519	1.506534
VY CAR	286.547602	1.212851772	0.512082336	7.3261256	0.041380092	8.078546	6.606842	1.471704
WZ SGR	12.1090105	-1.32324902	0.51310307	7.652411	0.077340699	8.572752	6.752505	1.820247
X PUP	236.1416387	-0.777286894	0.30196293	8.302625	0.04299867	9.153082	7.5077863	1.6452957
XY CAR	291.420235	-3.858975833	0.329523885	8.94742	0.026613661	9.646523	8.167782	1.478741
XZ CAR	290.2949245	-0.766333649	0.424006625	8.286498	0.034522811	9.124761	7.4767604	1.6480006
YZ CAR	285.581425	-1.389441843	0.320415556	8.361138	0.030747753	9.067722	7.554627	1.513095
Z SCT	26.78608567	-0.772340036	0.410165547	9.276108	0.045752984	10.154769	8.411367	1.743402
AA GEM	184.5895609	2.700725638	0.187807885	9.448314	0.053024997	10.094043	8.69058	1.403463
AD PUP	241.9333696	-0.030335124	0.122720968	9.685347	0.038899348	10.427784	8.937526	1.490258
BK AUR	158.9845614	5.889978109	0.33084747	9.129906	0.043346447	9.752809	8.323197	1.429612
BN PUP	247.8968837	1.065428159	0.150709146	9.6008215	0.028481588	10.348162	8.804293	1.543869
CP CEP	100.4383893	1.067634418	0.287722271	9.832828	0.031662604	10.89022	8.882208	2.008012
CR CAR	285.6674369	-0.371917149	0.201385951	11.041773	0.030901068	11.883387	10.13224	1.751147
CY AUR	160.5324386	1.980496618	0.162450665	11.155293	0.060963123	12.073757	10.105765	1.967992
DL CAS	120.2667335	-2.548685939	0.422230056	8.575204	0.034159352	9.314776	7.752892	1.561884
DR VEL	273.2214005	1.334685295	0.391059155	8.955448	0.032464927	9.810044	7.911749	1.898295
GQ ORI	199.7662234	-4.417908718	0.387306927	8.767604	0.05926141	9.318165	7.9886284	1.3295366
KK CEN	294.1806858	2.707254171	0.099201636	11.022815	0.030965621	11.848724	10.077289	1.771435
RW CAM	144.8531902	3.798685774	1.500396657	8.358202	0.182394962	9.132189	7.3167143	1.8154747
RW CAS	129.0299626	-4.569300892	0.345537579	8.995384	0.038508604	9.733341	8.146109	1.587232
RY CAS	115.2873178	-3.246775996	0.319332583	9.377571	0.033475819	10.273884	8.517624	1.75626
RY VEL	282.5688635	1.47492835	-0.809394764	13.658105	0.176980365			0
S NOR	327.7535463	-5.403480806	1.061575091	6.150488	0.042209632	6.8217754	5.553539	1.2682364
SV PER	162.5900744	-1.514605978	0.034004553	8.630697	0.277783839	9.239744	7.851435	1.388309
SV VEL	285.9983519	2.365771598	0.406077585	8.440544	0.037422603	9.199421	7.617922	1.581499
SV VUL	63.94692226	0.32195169	0.372855299	6.8699703	0.03034934	7.849872	5.9577727	1.8920993
SY NOR	327.5014922	-0.683572891	0.400224761	9.028173	0.035101185	9.937619	8.105906	1.831713
T MON	203.6319886	-2.555082186	0.532960545	6.1228223	0.06597673	6.849753	5.34373	1.506023
U CAR	289.0570256	0.042808216	0.478972546	6.7958097	0.02934175	6.9092975	5.762699	1.1465985
UU MUS	296.8246981	-3.236110274	0.264244872	9.367798	0.026353287	10.069208	8.582384	1.486824
V0339 CEN	313.4781997	-0.542287343	0.495613015	8.729546	0.030936986	9.023714	7.473408	1.550306
V0340 ARA	335.1797208	-3.746950614	0.247686111	9.768736	0.046632789	10.743555	8.802356	1.941199
VW CEN	307.5654451	-1.567233858	0.219970347	9.85363	0.031379545	10.777492	8.984587	1.792905
VZ PUP	243.4206541	-3.313460896	0.138201492	9.204413	0.026470144	9.894558	8.388852	1.505706
WX PUP	241.5064894	-1.365387202	0.334659736	8.769698	0.037643885	9.351013	8.058075	1.292938
X CYG	76.87042637	-4.262624239	0.898267259	6.9698887	0.027007756	7.037396	5.9848375	1.0525585
XX CAR	291.2880122	-4.879380012	0.265593846	9.118133	0.027140111	9.6898985	8.271508	1.4183905
YZ SGR	17.75231678	-7.117972119	0.767542364	7.014617	0.049480288	7.6468635	6.339483	1.3073805
Z LAC	105.760131	-1.624698013	0.457508107	9.449343	0.03827534	8.835787	7.403862	1.431925
AC MON	221.7694263	-1.854478327	0.268923179	9.656849	0.044215631	10.421639	8.828773	1.592866
AD CRU	298.4505789	0.439965918	0.290881627	10.635161	0.037958584	11.559835	9.677949	1.881886
AD GEM	193.2690924	7.632289452	0.090676976	9.68112	0.060071253	10.148561	9.14453	1.004031
AE VEL	276.0968449	-0.613226445	0.312308309	9.803057	0.028536168	10.717901	8.925083	1.792818
AH VEL	262.4408208	-6.959549918	1.216966965	5.5231214	0.056957935	5.8887987	5.1580634	0.7307353
AK CEP	105.0506772	0.37879023	0.264774234	10.687724	0.035310531	11.563694	9.785391	1.778303
ALPHA UMI	123.280736	26.46140952		10.448866				0
AN AUR	164.8846921	-0.990853779	0.069641877	9.905963	0.049651398	10.645761	9.09469	1.551071
AP PUP	255.4953359	-5.718960802	0.801820986	7.2657466	0.034331692	10.789958	10.019439	0.770519
AP SGR	8.11416348	-2.437789048	1.119032406	6.8778343	0.052684603	7.4623547	6.2412224	1.2211323
AP VEL	262.9791654	-1.364848391	0.556249989	9.6862	0.029551091	10.377827	8.918857	1.45897
AS PER	154.1389017	-0.872739632	0.520506769	9.259183	0.03763391	10.112136	8.32083	1.791306
AT PUP	254.3241962	-1.607630121	0.567616198	7.8476405	0.029561476	8.343471	7.197306	1.146165
AV CIR	313.9737873	-7.214963215	1.015781938	7.114832	0.035968316	7.6654463	6.463914	1.2015323
AY CEN	292.570938	0.388426045	0.549468463	8.529267	0.032248855	9.140298	7.8303523	1.3099457
AY SGR	13.25635556	-2.407349826	0.470165463	9.952084	0.051825346	11.014678	8.9511795	2.0634985
AZ CEN	292.7923361	-0.20641161	0.424661079	8.413919	0.031511855	8.8387165	7.8964586	0.9422579
BB CEN	296.3847387	-0.718513961	0.234283139	9.746346	0.024572648	10.419481	9.042821	1.37666
BB HER	43.33976684	6.800905982	0.233258241	9.773389	0.04742352	10.392663	8.974313	1.41835
BB SGR	14.66857294	-9.007218744	1.248455031	6.5938225	0.041092783	7.28012	5.9258733	1.3542467
BE MON	204.8736501	0.957029663	0.415124795	10.146264	0.048603797	10.892143	9.355115	1.537028
BETA DOR	271.7337305	-32.77445598	3.111870198	5.8134713	0.284524362			0
BF OPH	357.0803451	8.573196573	1.176354458	6.9914556	0.06297367	7.5332046	6.3756795	1.1575251
BG CRU	300.4162527	3.351226806	1.777743761	5.2445936	0.087312382	5.624838	4.789916	0.834922
BG LAC	92.97294577	-9.258542273	0.509449416	8.659821	0.030577736	9.2306385	7.9583206	1.2723179
BG VEL	271.8631154	-2.558834189	1.007409662	7.2107153	0.03728929	9.033012	6.4221716	2.6108404
BK CEN	295.9622705	-1.051196386	0.335106729	9.864182	0.026334517	10.398166	9.191047	1.207119
BP CAS	125.3666837	2.839189341	0.37386002	10.274356	0.027643375	11.310646	9.296922	2.013724
BQ SER	35.12944687	5.374820523	0.79433894	8.838735	0.050146178	9.797742	7.8743067	1.9234353
BR VUL	59.44182199	-1.033495491	0.418600076	10.07531	0.034053264	11.091913	9.136134	1.955779
CD CAS	115.4799234	1.096707188	0.382628837	10.210489	0.030674086	11.245581	9.220691	2.02489
CF CAS	116.5794797	-0.993590236	0.28713882	10.730986	0.032163162	11.503256	9.893502	1.609754
CH CAS	112.9501751	1.622295743	0.27083803	10.328962	0.028402105	11.543606	9.241917	2.301689
CK CAM	153.9920616	8.715021738	1.271754392	7.150807	0.034650336	7.7642	6.4524746	1.3117254
CK SCT	26.31931706	-0.46897108	0.546013136	9.812863	0.082283865	10.861255	8.873253	1.988002
CM SCT	27.15533714	-0.440562723	0.376316916	10.498241	0.064851794	11.399815	9.593594	1.806221
CN CAR	283.5568372	-1.292544367	0.365269477	10.325243	0.032334921	11.066596	9.523738	1.542858
CR CEP	107.6362262	0.335377176	0.679482107	9.020232	0.030347877	9.930739	8.089614	1.841125
CR SER	16.16689153	2.788769554	0.670297387	10.047587	0.039952835	11.091994	9.024494	2.0675
CS ORI	197.961536	-4.500560013	0.258268404	11.23823	0.046237027	11.79285	10.450939	1.341911
CV MON	208.5667257	-1.791614768	0.482288024	9.604925	0.040659291	10.49028	8.7083435	1.7819365
CY CAR	289.4892553	-0.869948932	0.37415899	9.50744	0.026633047	10.061889	8.837503	1.224386
CY CAS	113.8727949	1.958019782	0.242517854	10.879847	0.027646779	12.070896	9.80085	2.270046
DELTA CEP	105.1943684	0.530575874	-1.171679895	14.425058	0.468011423			0
DF CAS	136.0350626	1.508969055	0.306969537	10.439827	0.027987353	11.153066	9.652087	1.500979
DT CYG	76.5487389	-10.78241901	1.70617316	5.6303115	0.055117198	5.966961	5.2315717	0.7353893
DW CAS	113.7952809	-2.185372569	0.355162558	10.533893	0.026200309	11.473841	9.591225	1.882616
DX GEM	198.0732501	2.757383009	0.193316912	10.406188	0.044549416	11.021083	9.689858	1.331225
EK MON	215.2715917	-0.82460098	0.30561541	10.54103	0.054666493	11.314289	9.720024	1.594265
EK PUP	240.7642128	-0.982380047	0.211236858	10.370309	0.034412215	10.894863	9.718633	1.17623
ER CAR	290.0852388	1.472653924	0.795640472	6.569681	0.034581944	7.0678678	5.985522	1.0823458
ETA AQL	40.93431096	-13.07269511	2.612058742	6.984803	0.485394733			0
EU TAU	188.8060955	-5.323559161	0.805196137	7.8897195	0.052640301	8.348312	7.364125	0.984187
EV SCT	23.96915488	-0.467185287	0.496855683	9.641501	0.054358044	10.449084	8.821985	1.627099
EW SCT	25.33784461	-0.092129138	2.055293858	6.9839	0.071835301	8.215419	5.9138303	2.3015887
EY CAR	288.003193	-2.091906548	0.330474978	10.081378	0.025346428	10.667654	9.380228	1.287426
FF AQL	49.20496244	6.363257735	1.809757876	5.1433163	0.107037543	5.7258196	4.5775943	1.1482253
FM AQL	44.34313825	0.888844774	0.930369511	7.759257	0.056987964	8.641102	6.9627523	1.6783497
FM CAS	117.7825831	-6.248773642	0.358621171	8.778798	0.032548524	9.333355	8.0488825	1.2844725
FN CAR	289.6087483	-0.126681493	0.219649286	11.097585	0.029975716	11.836212	10.252615	1.583597
FN VEL	279.0285472	-1.369458542	0.207292839	9.83142	0.035746187	10.669587	8.999262	1.670325
FR CAR	291.0902062	0.567708762	0.297908217	9.319203	0.032991352	10.002472	8.557739	1.444733
GH CAR	290.9359915	-0.245459228	0.355160035	8.859493	0.029332535	9.432	8.163259	1.268741
GH CYG	66.52199672	-0.088969013	0.40033965	9.452023	0.032268969	10.250167	8.560241	1.689926
GH LUP	324.949626	3.341587824	0.843704065	7.202976	0.041209096	7.891341	6.4352922	1.4560488
GI CAR	290.2622627	2.543913898	0.301961212	8.089176	0.036769967	8.522355	7.5296874	0.9926676
GU NOR	330.5370589	-1.742772544	0.546505854	9.789957	0.035822748	10.655039	8.935629	1.71941
GX CAR	281.5731803	-3.056757546	0.355164629	9.16438	0.030146345	9.789982	8.320989	1.468993
GZ CAR	284.7392544	-1.951135424	0.345360107	9.929351	0.029865288	10.591238	9.193198	1.39804
HK CAR	290.1065379	-0.480289414	0.19072483	9.886179	0.028689681	10.560878	9.131852	1.429026
HL PUP	251.3245286	0.069854274	0.256754858	10.49994	0.03607858	11.106564	9.755094	1.35147
IQ NOR	322.4564795	2.666020428	0.531373743	9.1337385	0.053544163	9.950479	8.236379	1.7141
IR CEP	103.4146224	4.90691672	1.132779884	7.4538207	0.033274399	7.9719167	6.8046675	1.1672492
IT CAR	291.4726635	-1.1118357	0.703772222	7.8083267	0.030089379	8.3822	7.1557994	1.2264006
KQ SCO	340.3884369	-0.74475801	0.503893859	8.950661	0.044516237	10.246831	7.8426085	2.4042225
L CAR	289.0966287	-8.106420218	8.155497115	4.9106317	0.19878896	4.884854	5.0502048	-0.1653508
LL PUP	246.7806683	-1.428815735	0.278544199	10.653381	0.029056717	11.435769	9.814157	1.621612
LR PUP	245.1804095	0.367079256	0.152684161	11.757141	0.028729737	12.439443	11.000075	1.439368
LR TRA	318.4223132	-7.641820372	0.888755547	7.574537	0.031890683	8.014052	7.0195994	0.9944526
LS PUP	246.3783084	0.128084324	0.148992946	10.163126	0.027571735	10.992174	9.309225	1.682949
MW CYG	70.92383359	-0.633393264	0.697229334	9.039626	0.038827214	9.869104	8.107693	1.761411
MY PUP	261.3133094	-12.85780606	1.260995362	5.445048	0.064281874	5.8531146	4.952371	0.9007436
R CRU	299.6339499	1.064412909	-1.122888096	11.00843	0.219446799			0
R MUS	302.1041907	-6.550849082	1.000181984	6.257463	0.029112688	6.7579303	5.6675887	1.0903416
R TRA	316.9768003	-7.757932759	1.475448396	6.415912	0.037119455	6.8960104	5.881989	1.0140214
RR LAC	105.6390676	-2.010605172	0.323025124	8.706144	0.032964078	9.25734	7.9807215	1.2766185
RS CAS	114.4670178	0.782492265	0.587691525	9.3560295	0.032255623	10.334942	8.377797	1.957145
RS NOR	329.0809931	-1.18920318	0.42141648	9.57305	0.045852989	10.450936	8.719089	1.731847
RS ORI	196.5761364	0.348276014	0.530295193	8.222569	0.05754517	8.877767	7.5162034	1.3615636
RS PUP	252.4274565	-0.187160624	0.584437875	6.6014204	0.026037014	7.637935	5.753666	1.884269
RT AUR	183.1463977	8.915688549	1.419405289	8.1842785	0.203317458	8.046087	7.7956796	0.2504074
RT MUS	296.5309213	-5.26852598	0.680674733	8.804099	0.03156464	9.327244	8.111312	1.215932
RU SCT	28.19150664	0.234498349	0.430701176	8.808347	0.070424631	10.010901	7.723175	2.287726
RV SCO	350.4126165	5.666715484	1.130587583	6.7184496	0.055226446	7.3501906	5.969804	1.3803866
RW CMA	232.0461503	-3.814880571	0.277425187	10.637528	0.03731198	11.45816	9.797218	1.660942
RX AUR	165.7734497	-1.275839846	0.542955365	7.33788	0.051119405	7.924464	6.6558423	1.2686217
RX CAM	145.8965514	4.705023477	0.782275152	7.175379	0.039722032	7.9502764	6.342818	1.6074584
RY CMA	226.008809	0.278227863	0.616424584	7.9209313	0.047487085	8.467324	7.230619	1.236705
RZ CMA	231.1620122	-1.103313476	0.491693575	9.342962	0.03958975	9.953301	8.573024	1.380277
RZ GEM	187.7171909	-0.094550133	0.255513791	9.54934	0.069793246	10.276034	8.784018	1.492016
RZ VEL	262.8819679	-1.910763369	0.546743817	7.956587	0.031680554	7.6465373	6.0374765	1.6090608
S CRU	303.3163408	4.438931865	1.021482927	9.266351	0.044818544			0
S MUS	299.6361488	-7.527787097	1.131409495	5.9243245	0.116695113	6.384145	5.3624973	1.0216477
S SGE	55.16821184	-6.119234718	0.642552935	5.718552	0.093156201	6.0002465	4.9116297	1.0886168
S TRA	322.1294715	-8.22385526	1.075261468	6.266616	0.030129765	6.816698	5.7458644	1.0708336
SS SCT	25.17357185	-1.814735472	0.913605772	7.8130984	0.058525296	8.364586	7.15146	1.213126
ST TAU	193.1245563	-8.051508495	0.811415417	9.430164	0.061617674	8.541351	7.3110933	1.2302577
ST VEL	268.8130355	-4.788253069	0.407380339	9.2932625	0.029341583	10.011559	8.433937	1.577622
SU CAS	133.4675114	8.519438187	2.118769013	5.70632	0.079347897	6.715296	5.1967177	1.5185783
SU CYG	64.76021713	2.50577651	1.169541947	6.817692	0.051568658	7.2219367	6.277735	0.9442017
SV MON	203.7392707	-3.671854802	0.27446476	8.080065	0.080764905	8.767658	7.3587594	1.4088986
SW CAS	109.6738694	-1.607607538	0.412511982	9.365472	0.03194972	10.072571	8.573295	1.499276
SW VEL	266.1947401	-3.002909152	0.258196089	7.7706037	0.043707196	8.587058	7.163691	1.423367
SX CAR	286.7236216	1.325566309	0.48742088	8.943943	0.041421826	10.984792	8.178502	2.80629
SX PER	158.8734753	-6.355418113	0.231576775	10.666183	0.048179272	11.366478	9.846167	1.520311
SX VEL	265.4936288	-2.179080315	0.408669234	8.093534	0.041086676	8.664393	7.4234695	1.2409235
SY CAS	118.1855356	-4.112781302	0.398569711	9.561291	0.030092438	10.160274	8.851139	1.309135
SZ AQL	35.60316103	-2.343922835	0.421024736	7.9862185	0.044920018	8.939101	7.184167	1.754934
SZ CAS	134.8373385	-1.178679556	0.365079918	9.158196	0.041510913	10.143618	8.191907	1.951711
SZ TAU	179.4850142	-18.74119386	1.428379778	6.270796	0.060567843	6.7787056	5.6025667	1.1761389
T CRU	299.4412557	0.386031074	1.139747583	6.3766994	0.027632002	6.9670286	5.7602057	1.2068229
T VEL	265.5448726	-3.777618877	0.851743066	7.684587	0.034859588	8.234567	7.044398	1.190169
T VUL	72.13236299	-10.15181643	1.673804506	5.440939	0.089141328	6.509205	5.137303	1.371902
TT AQL	36.0056078	-3.141168875	0.88807731	6.945232	0.054474843	7.793538	6.049432	1.744106
TU CAS	118.93047	-11.39618253	0.91502965	7.6752977	0.046482319	8.056821	7.2043176	0.8525034
TV CMA	227.2137363	-2.379870052	0.313725252	10.225463	0.033527682	11.027107	9.336504	1.690603
TW CMA	229.1276339	0.116585939	0.275704468	9.284745	0.048918176	9.913416	8.605112	1.308304
TW NOR	330.3619345	0.302612969	0.350518717	10.5042515	0.04536148	11.928161	9.378803	2.549358
TX CYG	84.34998918	-2.301725443	0.780722262	8.525544	0.036674655	9.906359	7.2862344	2.6201246
TX MON	214.1393937	-0.777732354	0.205366934	10.62905	0.044055645	11.324522	9.811063	1.513459
TY SCT	28.0508442	0.108257578	0.320927655	9.912148	0.052406307	11.109265	8.916285	2.19298
TZ MON	214.016568	1.291953813	0.191893966	10.442483	0.037557	11.152156	9.621543	1.530613
U NOR	325.6470536	-0.164464668	0.611519744	8.403204	0.05037452	9.494427	7.425587	2.06884
U SGR	13.70629456	-4.4596367	1.46008133	6.501302	0.044714487	7.282926	5.7453265	1.5375995
U TRA	323.2318419	-8.042601091	0.877188816	7.852931	0.041348968	8.253131	7.34588	0.907251
U VUL	56.07431301	-0.289235538	1.052989473	6.6911983	0.038967296	7.6483603	5.8051915	1.8431688
UW CAR	285.5935114	-1.756689784	0.263065202	9.160091	0.0290246	9.731183	8.369624	1.361559
UX CAR	284.7810813	0.15652759	0.560715538	8.246211	0.037465718	8.652077	7.706297	0.94578
UZ CAR	287.2850641	-2.314926314	0.373767496	9.088723	0.027768038	10.866761	8.450045	2.416716
UZ CEN	294.9503684	-0.917737168	0.621360618	8.572385	0.030001264	9.024579	7.966515	1.058064
V CAR	275.2495261	-12.28524838	0.760331685	7.1692224	0.022711104	7.6974077	6.5446067	1.152801
V CEN	316.4445569	3.307569614	1.339657186	6.6745715	0.04474312	7.272029	5.995609	1.27642
V LAC	106.4682098	-2.573566647	0.436732605	8.751199	0.03512353	9.281277	7.994882	1.286395
V1154 CYG	77.21658976	8.761646838	0.413398762	8.940779	0.023407343	9.468037	8.26967	1.198367
V1162 AQL	29.4239808	-18.60550565	0.737999462	7.56483	0.052144428	8.075229	6.9460897	1.1291393
V336 AQL	34.19089519	-2.133470016	0.470085196	9.321399	0.061852034	10.152838	8.486425	1.666413
V339 CEN	313.4781997	-0.542287343	0.495613015	8.729546	0.030936986	9.023714	7.473408	1.550306
V340 ARA	335.1797208	-3.746950614	0.247686111	9.768736	0.046632789	10.743555	8.802356	1.941199
V350 SGR	13.75847242	-7.95844273	0.985906184	7.272381	0.047237968	7.8569155	6.594707	1.2622085
V378 CEN	306.1168319	0.319020426	0.556827618	8.075658	0.038558966	8.706022	7.3418813	1.3641407
V381 CEN	310.8395063	4.377954349	0.841311192	7.529758	0.034035029	8.008614	6.924839	1.083775
V386 CYG	85.51856194	-4.890878343	0.895997989	8.963081	0.027304847	9.993157	7.965155	2.028002
V402 CYG	74.14500864	2.263571129	0.399355113	9.551329	0.027886384	10.184476	8.829389	1.355087
V411 LAC	101.2974319	-5.825232647	0.740249644	7.5480967	0.036293028	7.9711924	7.004611	0.9665814
V419 CEN	292.0670136	4.264462494	0.326318321	7.8950105	0.047927107	8.321237	7.3396688	0.9815682
V440 PER	135.8730737	-5.16753284	0.881003873	5.983456	0.045944373	6.480921	5.356544	1.124377
V459 CYG	90.4668124	0.689686746	0.386795466	10.016347	0.027892048	10.979821	9.047541	1.93228
V465 MON	214.8988733	3.688826093	0.232306882	10.103498	0.052385721	10.542084	9.489849	1.052235
V482 SCO	354.3590282	0.173152263	0.920392296	7.6180935	0.046974068	8.232034	6.9228425	1.3091915
V493 AQL	32.96207206	-1.660472665	0.39987086	10.572199	0.042510833	11.4267235	9.7271185	1.699605
V495 CYG	73.12079687	-0.066687957	0.432605335	9.834044	0.029233983	10.939316	8.808688	2.130628
V496 AQL	28.19857633	-7.127351917	0.943545541	7.3507934	0.047613822	8.049422	6.6106434	1.4387786
V496 CEN	304.3606876	1.961708586	0.446249233	9.52358	0.031134642	10.319968	8.723174	1.596794
V500 SCO	359.0211537	-1.356006833	0.697251151	8.307881	0.064157244	9.11344	7.3728957	1.7405443
V508 MON	208.9134767	0.85729178	0.124739915	10.211084	0.049030102	10.738458	9.545751	1.192707
V520 CYG	87.50433819	1.602737355	0.527685753	10.37678	0.02801027	11.268442	9.463182	1.80526
V526 MON	215.1312827	1.809732916	0.419050835	8.447349	0.041782056	8.808087	7.946387	0.8617
V532 CYG	88.95713825	-3.037572028	0.561364409	8.708574	0.032456546	9.38531	7.9438334	1.4414766
V538 CYG	95.31861579	-0.395110546	0.417794228	9.965916	0.051961957	10.822473	9.1293335	1.6931395
V600 AQL	43.88953456	-2.627361861	0.553950516	9.353744	0.05508084	10.3360615	8.410668	1.9253935
V636 CAS	127.5027204	1.089017283	1.296313049	6.6373186	0.031333042	7.4643903	5.769014	1.6953763
V636 SCO	343.5103828	-5.220724954	0.976699338	6.3180623	0.042880041	6.8799014	5.6925488	1.1873526
V733 AQL	50.4944267	-9.273850916	0.300350863	9.7710495	0.042532332	10.2802515	9.141161	1.1390905
V737 CEN	314.9986511	-1.642644848	1.014842469	6.4461155	0.031891771	7.0422935	5.7951455	1.247148
V898 CEN	288.6648858	5.51823863	0.419753143	7.787363	0.037097833	8.14595	7.3344417	0.8115083
V924 CYG	66.87623027	5.327143996	0.048016363	10.433233	0.029710563	10.934627	9.811404	1.123223
V950 SCO	349.0296393	-4.865984189	0.839784728	7.030617	0.052173883	7.4913936	6.4446187	1.0467749
VV CAS	130.3585418	-2.120220032	0.334629051	10.391729	0.041980054	11.153967	9.57608	1.577887
VW CAS	124.6309815	-1.069414943	0.244311126	10.273674	0.033556026	11.077569	9.438864	1.638705
VW PUP	235.3667698	-0.608689565	0.169794383	11.043332	0.03693124	11.731519	10.22015	1.511369
VX CYG	82.17671088	-3.490631478	0.349530487	9.450192	0.027657529	10.611046	8.449935	2.161111
VX PUP	237.0162625	-1.305334457	0.632603107	8.095545	0.039280501	8.474163	7.608015	0.866148
VZ CYG	91.52010256	-8.510720881	0.434985399	8.775126	0.028487995	9.296272	8.075176	1.221096
W CAR	276.56972	-4.194496475	0.911200675	7.4678116	0.033004548	7.979082	6.8516006	1.1274814
W GEM	197.4247078	3.375967818	0.879280529	6.780974	0.040888881	7.472536	6.05297	1.419566
W SGR	1.575781709	-3.979608993	1.179794559	7.224647	0.412544857			0
WW CAR	288.1980748	0.01439036	0.375057561	9.50601	0.026242456	10.073921	8.818262	1.255659
WW PUP	237.3788769	0.971864199	0.12672245	10.332937	0.034208043	10.956615	9.621838	1.334777
WY PUP	241.7821836	2.709658747	0.162619219	10.385844	0.027544175	10.869235	9.739763	1.129472
WZ CAR	289.2950189	-1.180750239	0.283555782	9.0473995	0.029931159	9.719186	8.1826	1.536586
WZ PUP	241.7678912	3.334153602	0.158537893	10.178551	0.030870692	10.666353	9.564794	1.101559
X LAC	106.5685203	-2.504926958	0.495690974	8.13261	0.038217426	8.703465	7.445682	1.257783
X SCT	18.99534446	-1.573336248	0.498413805	9.479052	0.063236293	10.256102	8.655191	1.600911
X SGR	1.16623503	0.209282758	3.431436774	4.316964	0.201965811	4.9589295	3.9234383	1.0354912
X VUL	63.85807041	-1.281808985	0.840802726	9.207296	0.039363257	9.24166	7.3447347	1.8969253
XX CEN	309.4623468	4.637570911	0.537343377	7.4777107	0.042193895	8.132953	6.8492837	1.2836693
XX SGR	14.98764086	-1.876777712	0.702226639	8.517985	0.058590437	9.2275	7.6755953	1.5519047
XX VEL	284.8058723	1.99218432	0.229834463	10.280599	0.033640867	11.058259	9.432288	1.625971
XY CAS	122.7386666	-2.743789157	0.403430618	9.599162	0.030088722	10.288399	8.815356	1.473043
Y AUR	166.749615	4.333737712	0.524702902	9.471322	0.0476285	10.097279	8.7476015	1.3496775
Y CAR	285.6876246	-0.334165704	0.301149046	8.015052	0.035837848	8.377727	7.5231023	0.8546247
Y LAC	98.7187492	-4.028869774	0.403412054	9.076013	0.03423174	9.498656	8.46524	1.033416
Y OPH	20.59839182	10.12047064	1.361059042	5.5648613	0.083443444	7.083002	4.7286477	2.3543543
Y SCT	23.96405578	-0.858323749	0.4294021	8.834605	0.066752246	9.832662	7.85007	1.982592
Y SGR	12.78923099	-2.135925947	-0.470256427	8.204601	0.280366686	7.604263	6.0144963	1.5897667
YZ AUR	167.2797871	0.939579276	0.172405304	9.830228	0.043149124	10.814403	8.943472	1.870931
ZETA GEM	195.7464654	11.90307302	2.24967707	4.065783	0.300608756	4.086211	3.0699966	1.0162144
								
								1.48979573
								0.477124879
